Defying Gravity: The Complexity of the Hanano Puzzle

Using the notion of visibility representations, our paper establishes a new property of instances of the Nondeterministic Constraint Logic (NCL) problem (a PSPACE-complete problem that is very convenient to prove the PSPACE-hardness of reversible games with pushing blocks). Direct use of this property introduces an explosion in the number of gadgets needed to show PSPACE-hardness, but we show how to bring that number from 32 down to only three in general, and down to two in a specific case! We propose it as a step towards a broader and more general framework for studying games with irreversible gravity, and use this connection to guide an indirect polynomial-time many-one reduction from the NCL problem to the Hanano Puzzle -- which is NP-hard -- to prove it is in fact PSPACE-complete.

==> images/tikz_files/example_ncl.tikz <==
\begin{tikzpicture}[scale=1.3, transform shape]
    \node[state] (A) {$A$};
    \node[state] (B) [right=of A] {$B$};
    \node[state] (C) [below =of B] {$C$};
    \node[state] (D) [below =of A] {$D$};
    
    \path[red, dashed, ->] (B) edge node [right, yshift=8pt] {\Large1} (A);
    \path[blue, ->] (A) edge node [right, yshift=5pt] {\Large2} (C);
    \path[blue, ->] (C) edge node [right] {\Large2} (B);
    \path[blue, ->] (C) edge node {\Large2} (D);
    \path[red, dashed, ->] (D) edge node [right] {\Large1} (A);
    
    \path[red, dashed, ->] (D) edge[looseness=1.8,out=135]
     node[left, xshift=-10pt] {\Large1} (B);
\end{tikzpicture}


==> images/tikz_files/example_visibility_representation.tikz <==
\begin{tikzpicture}[scale=0.8, transform shape]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-18, 7) {};
		\node [style=none] (1) at (-12, 9) {};
		\node [style=none] (2) at (-18, 8) {};
		\node [style=none] (3) at (-12, 7) {};
		\node [style=none] (4) at (-14, 5) {};
		\node [style=none] (5) at (-18, 5) {};
		\node [style=none] (6) at (-14, 6) {};
		\node [style=none] (7) at (-16, 4) {};
		\node [style=none] (8) at (-16, 3) {};
		\node [style=none] (9) at (-14, 3) {};
		\node [style=none] (10) at (-14, 4) {};
		\node [style=none] (11) at (-12, 4) {};
		\node [style=none] (12) at (-14, 2) {};
		\node [style=none] (13) at (-16, 1) {};
		\node [style=none] (14) at (-12, 1) {};
		\node [style=none] (15) at (-16, 0) {};
		\node [style=none] (16) at (-12, 0) {};
		\node [style=none] (17) at (-16, 2) {};
		\node [style=none] (18) at (-18, 2) {};
		\node [style=none] (19) at (-18, 1) {};
		\node [style=none] (23) at (-18, 8.75) {\huge$\Gamma(A)$};
		\node [style=none] (25) at (-16, -0.75) {\huge$\Gamma(B)$};
		\node [style=none] (26) at (-15, 6) {\huge$\Gamma(C)$};
		\node [style=none] (27) at (-12, 9.5) {\huge$\Gamma(D)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=left dashed line for edges] (0.center) to (3.center);
		\draw [->] (5.center) to (4.center);
		\draw [->] (9.center) to (8.center);
		\draw [<-] (11.center) to (10.center);
		\draw [style=left dashed line for edges] (13.center) to (14.center);
		\draw [style=left dashed line for edges] (18.center) to (17.center);
		\draw (2.center) to (18.center);
		\draw (7.center) to (15.center);
		\draw (6.center) to (12.center);
		\draw (1.center) to (16.center);
		\draw (18.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> images/tikz_files/or_schemas/boo.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7.5, 3.5) {};
		\node [style=none] (1) at (-5.5, 3.5) {};
		\node [style=none] (2) at (-6, 8) {};
		\node [style=none] (3) at (-8.5, 8) {};
		\node [style=none] (4) at (-6, 6.25) {};
		\node [style=none] (5) at (-8.5, 6.25) {\tiny$\oslash~~$};
		\node [style=none] (12) at (-7.5, 2) {};
		\node [style=none] (13) at (-6, 5) {};
		\node [style=none] (14) at (-5.5, 2) {};
		\node [style=none] (15) at (-7.5, 5) {};
		\node [style=short vertical node] (18) at (-7.5, 3.5) {};
		\node [style=short vertical node] (19) at (-6, 6.25) {};
		\node [style=none] (20) at (-7, 8.25) {\tiny2};
		\node [style=none] (21) at (-7, 6.5) {\tiny3};
		\node [style=none] (22) at (-6.75, 5.25) {\tiny1};
		\node [style=none] (23) at (-6.75, 3.75) {\tiny4};
		\node [style=none] (24) at (-6.75, 2.5) {\tiny5};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed blue edge] (5.center) to (4.center);
		\draw [style=blue edge, in=360, out=180] (2.center) to (3.center);
		\draw [style=blue edge] (1.center) to (0.center);
		\draw [style=blue edge] (14.center) to (12.center);
		\draw [style=blue edge] (13.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> images/tikz_files/or_schemas/obo.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10, 4.75) {};
		\node [style=none] (1) at (-11.5, 4.75) {};
		\node [style=none] (2) at (-8.25, 6.25) {};
		\node [style=none] (3) at (-7, 6.25) {};
		\node [style=none] (4) at (-8.25, 4.75) {};
		\node [style=none] (5) at (-7, 4.75) {};
		\node [style=none] (12) at (-10, 5.5) {};
		\node [style=none] (13) at (-8.25, 8) {};
		\node [style=none] (14) at (-11.5, 5.5) {};
		\node [style=none] (15) at (-10, 8) {};
		\node [style=short vertical node] (18) at (-10, 6.25) {};
		\node [style=short vertical node] (19) at (-8.25, 6.25) {};
		\node [style=none] (20) at (-11.5, 4.75) {\tiny$\oslash~~$};
		\node [style=none] (21) at (-11, 5.75) {};
		\node [style=none] (22) at (-11, 5) {};
		\node [style=none] (23) at (-7.25, 5) {};
		\node [style=none] (24) at (-7.25, 6.5) {};
		\node [style=none] (26) at (-9, 8.25) {\tiny1};
		\node [style=none] (27) at (-11, 5.75) {\tiny2};
		\node [style=none] (28) at (-11, 5) {\tiny3};
		\node [style=none] (29) at (-7.25, 6.5) {\tiny4};
		\node [style=none] (30) at (-7.25, 5) {\tiny5};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=blue edge] (4.center) to (5.center);
		\draw [style=blue edge] (2.center) to (3.center);
		\draw [style=directed blue edge] (1.center) to (0.center);
		\draw [style=blue edge] (14.center) to (12.center);
		\draw [style=blue edge] (13.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> images/tikz_files/or_schemas/oob.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10, 4.75) {};
		\node [style=none] (1) at (-11.5, 4.75) {};
		\node [style=none] (2) at (-8.5, 8) {};
		\node [style=none] (3) at (-7, 8) {};
		\node [style=none] (4) at (-8.5, 5) {};
		\node [style=none] (5) at (-7, 5) {};
		\node [style=none] (12) at (-10, 6.75) {};
		\node [style=none] (13) at (-8.5, 6.25) {};
		\node [style=none] (14) at (-11.5, 6.75) {\tiny$\oslash~~$};
		\node [style=none] (15) at (-10, 6.25) {};
		\node [style=short vertical node] (18) at (-10, 6.25) {};
		\node [style=short vertical node] (19) at (-8.5, 6.25) {};
		\node [style=none] (20) at (-11.5, 4.75) {};
		\node [style=none] (21) at (-11, 7) {\tiny3};
		\node [style=none] (22) at (-11, 5) {\tiny2};
		\node [style=none] (24) at (-7.5, 8.25) {\tiny4};
		\node [style=none] (25) at (-7.5, 5.25) {\tiny5};
		\node [style=none] (26) at (-9.25, 6.5) {\tiny1};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=blue edge] (4.center) to (5.center);
		\draw [style=blue edge] (2.center) to (3.center);
		\draw [style=blue edge] (1.center) to (0.center);
		\draw [style=directed blue edge] (14.center) to (12.center);
		\draw [style=blue edge] (13.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> images/tikz_files/or_schemas/ooo.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10, 3.5) {};
		\node [style=none] (1) at (-7.25, 3.5) {};
		\node [style=none] (2) at (-8.25, 8) {};
		\node [style=none] (3) at (-7.25, 8) {};
		\node [style=none] (4) at (-8.25, 6.25) {};
		\node [style=none] (5) at (-7.25, 6.25) {};
		\node [style=none] (12) at (-10, 2.75) {};
		\node [style=none] (13) at (-8.25, 5) {};
		\node [style=none] (14) at (-11.5, 2.75) {\tiny$\oslash~~$};
		\node [style=none] (15) at (-10, 5) {};
		\node [style=short vertical node] (18) at (-10, 4.25) {};
		\node [style=short vertical node] (19) at (-8.25, 6.25) {};
		\node [style=none] (20) at (-11, 3) {\tiny3};
		\node [style=none] (21) at (-7.75, 3) {\tiny5};
		\node [style=none] (22) at (-9.25, 5.25) {\tiny1};
		\node [style=none] (23) at (-7.5, 6.5) {\tiny4};
		\node [style=none] (24) at (-7.5, 8.25) {\tiny2};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=blue edge] (4.center) to (5.center);
		\draw [style=blue edge] (2.center) to (3.center);
		\draw [style=blue edge] (1.center) to (0.center);
		\draw [style=directed blue edge] (14.center) to (12.center);
		\draw [style=blue edge] (13.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> images/tikz_files/reduction_sketch.tikz <==
\begin{tikzpicture}[scale=0.8, transform shape]
\node[rectangle, draw] (A) at (0, 0) [minimum height=5cm] {$\rbr$};
\node[rectangle, draw] (B) at (3, -2) [minimum height=3cm] {$\orobor$};
\node[rectangle, draw] (C) at (6, -1) [minimum height=3cm] 
{$\bobobo$};
\node[rectangle, draw] (D) at (9, 0) [minimum height=6cm] {$\rbr$};

\draw[color=red, <-, dashed] (0.9, 2) -- node[above] {1} ++(7.2, 0);
\draw[color=blue, ->] (0.9, 0) -- node[above] {2} ++(4.1, 0);
\draw[color=blue, ->] (7, -1) -- node[above] {3} ++(1.1, 0);
\draw[color=blue, <-, ultra thick] (4, -1.5) -- node[above] {4} ++(1, 0);
\draw[color=red, <-, dashed] (0.9, -2) -- node[above] {5} ++(1.1, 0);
\draw[color=red, <-, dashed] (4, -2.7) -- node[below] {6} ++(4.1, 0);
\end{tikzpicture}

